Geometry matters: insights from Ollivier Ricci Curvature and Ricci Flow into representational alignment through Ollivier-Ricci Curvature and Ricci Flow

Representational similarity analysis (RSA) is widely used to analyze the alignment between humans and neural networks; however, conclusions based on this approach can be misleading without considering the underlying representational geometry. Our work introduces a framework using Ollivier Ricci Curvature and Ricci Flow to analyze the fine-grained local structure of representations. This approach is agnostic to the source of the representational space, enabling a direct geometric comparison between human behavioral judgments and a model's vector embeddings. We apply it to compare human similarity judgments for 2D and 3D face stimuli with a baseline 2D native network (VGG-Face) and a variant of it aligned to human behavior. Our results suggest that geometry-aware analysis provides a more sensitive characterization of discrepancies and geometric dissimilarities in the underlying representations that remain only partially captured by RSA. Notably, we reveal geometric inconsistencies in the alignment when moving from 2D to 3D viewing conditions.This highlights how incorporating geometric information can expose alignment differences missed by traditional metrics, offering deeper insight into representational organization.

==> NeurReps_2025_Template/INSTRUCTIONS.txt <==
Recommendations:

1) Select the Submission Track in pmlr-sample.tex.
At the first line of the file choose:
- \documentclass[mlmain,onecolumn]{jmlr}, if you are submitting to the full, archival proceedings track;
- \documentclass[mlabstract,onecolumn]{jmlr}, if you are submitting to the non-archival, extended abstract track

2) Please, use the packages automatically loaded (amsmath, amssymb, natbib, graphicx, url, algorithm2e) to manage references, write equations, and include figures and algorithms. The use of different packages could create problems in the generation of the camera-ready version. Please, follow the example provided in prml-sample.tex

3) References must be included in a .bib file.

4) Please, write your paper in a single .tex file.

5) The manuscript, data and code must be anonymized during the review process.

